Reconstruction of partially sampled multi-band images - Application to STEM-EELS imaging

Electron microscopy has shown to be a very powerful tool to map the chemical nature of samples at various scales down to atomic resolution. However, many samples can not be analyzed with an acceptable signal-to-noise ratio because of the radiation damage induced by the electron beam. This is particularly crucial for electron energy loss spectroscopy (EELS) which acquires spectral-spatial data and requires high beam intensity. Since scanning transmission electron microscopes (STEM) are able to acquire data cubes by scanning the electron probe over the sample and recording a spectrum for each spatial position, it is possible to design the scan pattern and to sample only specific pixels. As a consequence, partial acquisition schemes are now conceivable, provided a reconstruction of the full data cube is conducted as a post-processing step. This paper proposes two reconstruction algorithms for multi-band images acquired by STEM-EELS which exploits the spectral structure and the spatial smoothness of the image. The performance of the proposed schemes is illustrated thanks to experiments conducted on a realistic phantom dataset as well as real EELS spectrum-images.

==> images/1.Hyperparameter-variation/SSS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmode=log,
xmin=1e-05,
xmax=100000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={\lSSS},
ymode=log,
ymin=0.0001,
ymax=0.1,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={NMSE},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids
]
\addplot [color=mycolor1, forget plot,line width = 2pt]
  table[row sep=crcr]{%
1e-05	0.000250779738589766\\
1.25892541179417e-05	0.000250779740635885\\
1.58489319246111e-05	0.0002507797432121\\
1.99526231496888e-05	0.000250779746455601\\
2.51188643150958e-05	0.00025077975053922\\
3.16227766016838e-05	0.000250779755681404\\
3.98107170553497e-05	0.000250779762156951\\
5.01187233627272e-05	0.000250779770312226\\
6.30957344480193e-05	0.000250779780583932\\
7.94328234724282e-05	0.000250779793546767\\
0.0001	0.00025077980988828\\
0.000125892541179417	0.000250779830480219\\
0.000158489319246111	0.000250779856431805\\
0.000199526231496888	0.000250779889150985\\
0.000251188643150958	0.00025077993043285\\
0.000316227766016838	0.000250779982525468\\
0.000398107170553497	0.000250780048269293\\
0.000501187233627273	0.000250780131354113\\
0.000630957344480193	0.000250780236487059\\
0.000794328234724282	0.000250780369993217\\
0.001	0.000250780541973464\\
0.00125892541179417	0.000250780760335464\\
0.00158489319246111	0.000250781038056529\\
0.00199526231496888	0.000250781393222642\\
0.00251188643150958	0.000250781848053756\\
0.00316227766016838	0.000250782432088035\\
0.00398107170553497	0.000250783187503357\\
0.00501187233627272	0.000250784162089787\\
0.00630957344480194	0.000250785441114465\\
0.00794328234724282	0.000250787125959064\\
0.01	0.000250789351815841\\
0.0125892541179417	0.000250792318331445\\
0.0158489319246111	0.000250796320296766\\
0.0199526231496888	0.000250801783524165\\
0.0251188643150958	0.000250809295785466\\
0.0316227766016838	0.000250819647371585\\
0.0398107170553497	0.000250833962547544\\
0.0501187233627272	0.00025085408919683\\
0.0630957344480194	0.000250882528255911\\
0.0794328234724282	0.000250922785192926\\
0.1	0.000250979465213245\\
0.125892541179417	0.000251058971951165\\
0.158489319246111	0.000251168864923891\\
0.199526231496888	0.000251319081488448\\
0.251188643150958	0.000252039427695974\\
0.316227766016838	0.000252335487749871\\
0.398107170553498	0.000252727913292869\\
0.501187233627272	0.000253252169664733\\
0.630957344480194	0.00025394891242019\\
0.794328234724282	0.000254854770446953\\
1	0.000255924794702158\\
1.25892541179417	0.000233635559256704\\
1.58489319246111	0.000258976158352197\\
1.99526231496888	0.000260879321941086\\
2.51188643150958	0.000264168754936115\\
3.16227766016838	0.000267150632403496\\
3.98107170553497	0.000271809891535141\\
5.01187233627272	0.000277373369079698\\
6.30957344480193	0.000283915991033591\\
7.94328234724281	0.00029284189577139\\
10	0.000302566506890464\\
12.5892541179417	0.000314109925929647\\
15.8489319246111	0.000328958686605851\\
19.9526231496888	0.000344326235446481\\
25.1188643150958	0.000358554087485138\\
31.6227766016838	0.000371164386994696\\
39.8107170553497	0.000387447707179191\\
50.1187233627272	0.000403833319394019\\
63.0957344480193	0.000427514859021947\\
79.4328234724281	0.000453247661130254\\
100	0.000483512856672477\\
125.892541179417	0.000607533755260523\\
158.489319246111	0.000693366224954384\\
199.526231496888	0.00080754418207602\\
251.188643150958	0.000940485571051841\\
316.227766016838	0.00121937445487346\\
398.107170553497	0.00166272659879431\\
501.187233627272	0.00200313706254254\\
630.957344480193	0.00228421059540035\\
794.328234724281	0.00288286093138815\\
1000	0.00331180374642997\\
1258.92541179417	0.00374311983189176\\
1584.89319246111	0.00450554618491336\\
1995.26231496888	0.00515473617763739\\
2511.88643150958	0.00556365473969588\\
3162.27766016838	0.00616781367619057\\
3981.07170553497	0.00697851065071727\\
5011.87233627273	0.00750606943000243\\
6309.57344480193	0.00823093867286982\\
7943.28234724281	0.00879451000529099\\
10000	0.00914203251188372\\
12589.2541179417	0.00960271779178114\\
15848.9319246111	0.0099156048893954\\
19952.6231496888	0.0102581774877164\\
25118.8643150958	0.010540887893275\\
31622.7766016838	0.0108317137247729\\
39810.7170553497	0.010947913872767\\
50118.7233627273	0.0111029689396602\\
63095.7344480193	0.0112003209928017\\
79432.8234724282	0.0113156585191969\\
100000	0.0113994587316775\\
%
%
};
\end{axis}
\end{tikzpicture}%
